TimeBlocks: Foundational and Continual Time-Series Blockbase -- Extended Version

The ongoing digitization has led to a proliferation of time-series data streams that monitor a variety of processes, from which valuable insights may be obtained. Further, the emergence of successful foundational language models begs the question of whether it is possible to achieve time-series models with the foundational properties of handling multiple tasks, while being sufficiently lightweight to allow real-time data stream processing. Existing foundational time-series models are often large and only effective in offline settings without stringent time and computational constraints, and where repeated model calibration is not needed. However, when applied to data streams, these models are ineffective due to their size and lack of support for continual calibration, which compromise their ability to deliver accurate real-time responses, their durability, and their deployability in hardware-limited settings. We propose TimeBlocks to enable versatile time-series processing by facilitating the efficient building of lightweight models suitable for multiple tasks under variable conditions. In particular, the method maintains a pool of interchangeable and modular model blocks that can be used to construct new time-series models. When presented with specific time-series data, a routing strategy iteratively selects the most suitable blocks to construct a lightweight and accurate model for the data. We equip TimeBlocks with a method called StreamCore to build a representative small subset of the data stream, which preserves a guaranteed approximation of the stream over time, enabling continual model calibration. An experimental study on multiple data sets and covering multiple tasks shows that TimeBlocks enables to build models capable of outperforming existing baselines.

==> Figures/Data/BlocksAbs.txt <==
Block	ETTh2	ETTm1
1	0.288096726	0.303932637
2	0.28145203	0.299721122
3	0.276780576	0.297474325
4	0.270753741	0.290171295
5	0.27195245	0.289079785
6	0.271613181	0.288188398

==> Figures/Data/BlocksNorm.txt <==
Block	ETTh1	ETTh2	ETTm1	ETTm2	Weather 
1	1.861669801	1.647229055	1.406412852	1.647594442	1.445056169
2	-0.026828218	0.680492403	0.76058515	0.232014806	0.925442294
3	0.167347959	0.000842618	0.416043167	0.264185141	0.025650117
4	-0.500239915	-0.876001344	-0.703862239	-0.078495163	-0.496528123
5	-0.498691098	-0.7016012	-0.871243194	-0.925607667	-0.905695703
6	-1.00325853	-0.750961531	-1.007935736	-1.13969156	-0.993924754

==> Figures/Data/BlocksSearch.txt <==
Blocks	Six	Two
100	1.191010952	0.397003651
200	1.539975643	0.513325214
300	1.644018173	0.548006058
400	1.694355011	0.564785004
500	1.742251396	0.580750465
600	1.84563303	0.61521101
700	1.854990005	0.618330002
800	1.885285378	0.628428459
900	1.957137108	0.652379036
1000	2.052304745	0.684101582

==> Figures/Data/Coreset.txt <==
Block	ETTh2	ETTm1
20	0.270596385	0.288188398
10	0.270807326	0.288201481
5	0.271613181	0.289079785
3	0.27195245	0.290171295
1	0.27563709	0.291534632

==> Figures/Data/SearchTime.txt <==
Blocks	TimeBlocks	Regular
1	0.887230158	8.887901545
2	0.996339798	9.999556541
3	1.260520935	9.594175816
4	1.354320765	11.51370239
5	1.456484556	13.37532783
6	1.337961435	14.5076344
7	1.482801676	16.25121021
8	1.559242725	16.88080859
9	1.961931944	19.91391468
10	2.061639309	20.81363702
11	1.880780697	23.22367311
12	1.993259668	24.42936063

==> Figures/Data/TTM.txt <==
Size	TimeBlocks	TTM
497.5	0.288096726	nan
995	0.28145203	nan
1492.5	0.276780576	nan
1990	0.270753741	nan
2487.5	0.27195245	nan
2985	0.271613181	nan
3176	nan	0.285213
